Turbulent stress within dead zones and magnetic field dragging induced by Rossby vortices

By means of three dimensional resistive-magnetohydrodynamical models, we study the evolution of the so-called dead zones focused on the magnitude of the Reynolds and Maxwell stresses. We consider two different types of static resistivity radial profiles which give rise to an intermediate dead zone or an intermediate active zone. As we are interested in analyzing the strength of angular momentum transport in these intermediate regions of the disc, we use as free parameters the radial extent of the intermediate dead ($\Delta r_\mathrm{idz}$) or active ($\Delta r_\mathrm{iact}$) zones, and the widths of the inner ($H_{b_1}$) and outer ($H_{b_2}$) transitions. We find that regardless of the width or radial extent of the intermediate zones, Rossby wave instability (RWI) develops at these transition boundaries, leading to the emergence of vortices and spiral waves. In the case of an intermediate dead zone, when $H_{b_1}\,,H_{b_2}\leq0.8$, the vortices are almost completely confined to the dead zone. Remarkably, we find that the formation of vortices at the inner transition can drag magnetic field lines into the dead zone stirring up the region that the vortex covers (reaching an $\alpha\approx10^{-2}$ value similar to that of an active zone). Vortices formed in the outer transition only modify the Reynolds stress tensor. Our results can be important to understanding angular momentum transport in poorly ionized regions within the disc due to magnetized vortices within dead zones.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
